Combating Human Trafficking with Deep Multimodal Models

Human trafficking is a global epidemic affecting millions of people across the planet. Sex trafficking, the dominant form of human trafficking, has seen a significant rise mostly due to the abundance of escort websites, where human traffickers can openly advertise among at-will escort advertisements. In this paper, we take a major step in the automatic detection of advertisements suspected to pertain to human trafficking. We present a novel dataset called Trafficking-10k, with more than 10,000 advertisements annotated for this task. The dataset contains two sources of information per advertisement: text and images. For the accurate detection of trafficking advertisements, we designed and trained a deep multimodal model called the Human Trafficking Deep Network (HTDN).

==> combating-human-trafficking-2 2/data/advertisement_lengths_bins.dat <==
max	all	pos	neg
20	10	1	9
30	17	4	13
40	39	11	28
50	44	10	34
60	92	27	65
70	214	67	147
80	328	70	258
90	425	104	321
100	612	173	439
110	743	214	529
120	1006	305	701
130	1284	419	865
140	1444	462	982
150	1417	497	920
160	1120	422	698
170	642	247	395
180	243	108	135
190	97	42	55
200	50	12	38
210	40	17	23
220	31	8	23
230	351	37	314

==> combating-human-trafficking-2 2/figs/fscorevsubprob.dat <==
Substitution Chance	RF2-F	SVM-F	LR-F	cLSTM-F
0	0.514522822	0.558704453	0.581395349	0.57647746
0.05	0.525423729	0.508474576	0.514522822	0.531103793
0.1	0.486238532	0.461538462	0.468468468	0.486593318
0.15	0.440366972	0.425120773	0.443396226	0.522839577
0.2	0.31884058	0.288659794	0.304568528	0.462470226
0.25	0.25	0.255319149	0.282722513	0.463836514
0.3	0.212121212	0.126436782	0.137142857	0.488635874
0.35	0.142857143	0.117647059	0.127906977	0.518971839
0.4	0.105263158	0.095238095	0.095238095	0.519977226
0.45	0.10989011	0.024691358	0.036809816	0.457596556
0.5	0.126984127	0.049382716	0.049382716	0.488003481
0.55	0.099447514	0	0	0.477410429
0.6	0.056497175	0	0	0.449154393
0.65	0.034682081	0	0	0.480109698
0.7	0.048780488	0	0	0.460892684
0.75	0	0	0	0.42460096
0.8	0	0	0	0.40864743
0.85	0	0	0	0.49810901
0.9	0	0	0	0.441805811
0.95	0	0	0	0.456918063
1	0	0	0	0.388739246

==> data/advertisement_lengths_bins.dat <==
max	all	pos	neg
20	10	1	9
30	17	4	13
40	39	11	28
50	44	10	34
60	92	27	65
70	214	67	147
80	328	70	258
90	425	104	321
100	612	173	439
110	743	214	529
120	1006	305	701
130	1284	419	865
140	1444	462	982
150	1417	497	920
160	1120	422	698
170	642	247	395
180	243	108	135
190	97	42	55
200	50	12	38
210	40	17	23
220	31	8	23
230	351	37	314

==> figs/fscorevsubprob.dat <==
Substitution Chance	RF2-F	SVM-F	LR-F	cLSTM-F
0	0.514522822	0.558704453	0.581395349	0.57647746
0.05	0.525423729	0.508474576	0.514522822	0.531103793
0.1	0.486238532	0.461538462	0.468468468	0.486593318
0.15	0.440366972	0.425120773	0.443396226	0.522839577
0.2	0.31884058	0.288659794	0.304568528	0.462470226
0.25	0.25	0.255319149	0.282722513	0.463836514
0.3	0.212121212	0.126436782	0.137142857	0.488635874
0.35	0.142857143	0.117647059	0.127906977	0.518971839
0.4	0.105263158	0.095238095	0.095238095	0.519977226
0.45	0.10989011	0.024691358	0.036809816	0.457596556
0.5	0.126984127	0.049382716	0.049382716	0.488003481
0.55	0.099447514	0	0	0.477410429
0.6	0.056497175	0	0	0.449154393
0.65	0.034682081	0	0	0.480109698
0.7	0.048780488	0	0	0.460892684
0.75	0	0	0	0.42460096
0.8	0	0	0	0.40864743
0.85	0	0	0	0.49810901
0.9	0	0	0	0.441805811
0.95	0	0	0	0.456918063
1	0	0	0	0.388739246
